Investigating launching of black hole jets with the combined power of the EVN and the EHT

AGN-launched jets are a crucial element in the study of supermassive black holes (SMBH) and their closest surroundings. The formation of such jets, whether they are launched by magnetic field lines anchored to the accretion disc or directly connected to the black hole's (BH) ergosphere, is the subject of ongoing, extensive research. 3C84, the compact radio source in the central galaxy NGC1275 of the Perseus super-cluster, is a prime laboratory for testing such jet launching scenarios, as well as studying the innermost, sub-parsec AGN structure and jet origin. Very long baseline interferometry (VLBI) offers a unique view into the physical processes in action, in the immediate vicinity of BHs, unparalleled by other observational techniques. With VLBI at short wavelengths particular high angular resolutions are obtained. Utilising such cm and mm-VLBI observations of 3C84 with the European VLBI Network and the Event Horizon Telescope, we study the magnetic field strength and associated accretion flow around its central SMBH. This is possible, as higher frequency VLBI measurements are capable of peering through the accretion flow surrounding the central engine of 3C84, which is known to block the line of sight to the sub-parsec counter-jet via free-free absorption. Furthermore, we study the magnetic field's signature in the core region, as manifested in polarised light. As part of this analysis we compare our observations to relativistic magneto-hydrodynamic simulations. Finally, we investigate the effect of instabilities on the shape of the jet's parsec-scale funnel and try to connect them to its historical evolution.

==> Readme.txt <==
%%%%%%% EVN Symposium 2002 %%%%%%%%

In this tar file you should have found following files:

Readme.txt        -> This file.
evn2024.cls       -> Style file to produce the conference proceedings.  Adapted
                     from the Astronomy & Astrophysics journal.
logos_evn2024.eps -> MPG, MPIfR, EVN, & Conference Logo - Included automatically by the 
                     style file 
sample.tex        -> Sample file for the conference proceedings.  Adapted from
                      A&A.
sample_fig1.ps    -> Figure 1 for the sample paper.
sample_fig2.ps    -> Figure 2 for the sample paper.
sample.ps         -> PostScript of the sample paper.

The style should be similar to the one of A&A.  You can check in their
Web page if you have questions about figures, tables, etc.:
http://www.edpsciences.org/docinfos/AA/AboutAA.html

THE LIMIT OF PAGES IS OF ****FOUR**** FOR POSTER AND ORAL CONTRIBUTIONS
AND  **SIX** FOR CONTRIBUTED TALKS

You should submit the conference proceedings as final PostScript files
(A4 format) to the following FTP address:
ftp://ftp.mpifr-bonn.mpg.de/incoming/ros/evn2024

Please send a message to evn2024@mpifr-bonn.mpg.de after submitting
the files to let us know.

Assuming your name is John Doe and that you have an oral contribution
and a poster, the files should be named as:

JDoe_1.ps
JDoe_2.ps

We acknowledge if you send also the source files to us, in the
case we need to fix any problems in your paper.  The names should 
be (for example):

JDoe_1.tex
JDoe_1_fig1.ps
JDoe_1_fig2.eps
JDoe_2.tex
JDoe_2_fig1a.eps
JDoe_2_fig1b.eps

If you have any questions or comments, please write to 
evn2024@mpifr-bonn.mpg.de 

September 2024, The Editors.

